QUIJOTE-TFGI polarization calibration -- Ground characterization and on-sky validation with Tau A and the Moon

Our objective is to characterize the QUIJOTE Thirty and Forty GHz instrument (TFGI), calibrate it with a reference calibration signal on the ground, compare our results with on-sky calibration based on bright sources, and study the stability of the calibration parameters over time. First, from the ground, we fit the data using a reference calibration signal (a diode) introduced to resolve degeneracies among the various instrument angles. Finally, we utilize on-sky observations of Tau A and the Moon to validate the results. By creating calibration datasets obtained with the reference diode, we evaluate the data quality and quantify phase switch errors to account for the fine polarization response. We also utilize Tau A and Moon observations to calibrate the system's response and stability over time. In addition, we calculate the refraction index of the Moon to be $n_{Moon}$ = 1.209 $\pm$ 0.007 (stat) $\pm$ 0.005 (sys) at 31 GHz under smooth-surface assumption. The results from fitting the instrument phase-switch error angle align with 0 deg at 2$\sigma$ precision, indicating that no further correction is required within a few percent precision. The calibrations with astrophysical sources (Tau A and the Moon) yield consistent results that constrain the polarization angle and responsivity. The polarization efficiency aligns well with ground measurements and the Tau A characterization, whereas the Moon-based calibration is more affected by systematics. We find hints of responsivity variations over time, although the relative responsivity between channels is found to remain stable. In the future, we conclude that installing a live calibrator will enhance performance by continuously monitoring responsivity and, in turn, improving the mitigation of systematic effects.

==> crab_figures/monthly_gain_das24.txt <==
\begin{tabular}{ccccc}
\hline \hline
  \multirow{2}{*}{Month}  &    \multicolumn{4}{c}{Responsivity [mV/K]} \\
   & CH1     &    CH2     &    CH3     &    CH4     \\
\hline
Nov21  & $35.7 \pm 0.3$ & $32.4 \pm 0.2$ & $33.6 \pm 0.3$ & $36.6 \pm 0.3$ \\
Dec21  & $35.0 \pm 0.3$ & $31.3 \pm 0.3$ & $33.0 \pm 0.3$ & $35.8 \pm 0.3$ \\
Jan22  & $25.7 \pm 0.2$ & $23.3 \pm 0.2$ & $24.5 \pm 0.2$ & $26.8 \pm 0.2$ \\

%Nov21  & $36.6 \pm 0.3$ & $33.2 \pm 0.2$ & $34.4 \pm 0.3$ & $37.5 \pm 0.3$ \\
%Dec21  & $35.9 \pm 0.3$ & $32.1 \pm 0.3$ & $33.8 \pm 0.3$ & $36.7 \pm 0.3$ \\
%Jan22  & $26.3 \pm 0.2$ & $23.9 \pm 0.2$ & $25.1 \pm 0.2$ & $27.5 \pm 0.2$ \\


  %Nov21  & $29.9\pm1.7$ & $27.2\pm1.6$ & $27.9\pm1.7$ & $30.8\pm1.9$ \\
  %Dec21  & $28.6\pm3.3$ & $25.3\pm3.3$ & $26.6\pm2.8$ & $30.5\pm3.7$ \\
  %Jan22  & $18.8\pm2.4$ & $16.8\pm2.1$ & $18.2\pm2.0$ & $19.4\pm2.3$ \\
  %Feb22  & $22.6\pm1.4$ & $20.5\pm1.3$ & $21.4\pm1.5$ & $23.5\pm1.6$ \\
  %Apr22  & $20.4\pm1.5$ & $18.5\pm1.3$ & $19.6\pm1.4$ & $21.0\pm1.5$ \\
  %May22  & $17.2\pm0.8$ & $15.7\pm0.7$ & $16.6\pm0.8$ & $18.1\pm0.8$ \\
%\hline
%Mean & $22.9\pm 0.8$ & $20.7\pm0.8$ & $21.7\pm0.7$ & $23.9\pm0.9$ \\
\hline
\end{tabular}

==> moon_figures/MoonPeff.txt <==
\begin{tabular}{rcccc}
\hline \hline
\multirow{2}{*}{Month}  &    \multicolumn{4}{c}{Polarization efficiency [\%]} \\
  & CH1     &    CH2     &    CH3     &    CH4     \\
\hline
Nov 21 & 86 $\pm$ 27 & 85 $\pm$ 26 & 88 $\pm$ 27 & 86 $\pm$ 27 \\
Dec 21 & 93 $\pm$ 29 & 91 $\pm$ 28 & 93 $\pm$ 29 & 88 $\pm$ 27 \\
Jan 21 & 88 $\pm$ 28 & 88 $\pm$ 27 & 91 $\pm$ 28 & 85 $\pm$ 26 \\
\hline
Mean & 89 $\pm$ 16 & 88 $\pm$ 16 & 91 $\pm$ 16 & 86 $\pm$ 15 \\
\hline
\end{tabular}

==> moon_figures/monthly_polang_das24.txt <==
\begin{tabular}{ccccc}
\hline \hline
  \multirow{2}{*}{Month}  &    \multicolumn{4}{c}{Pol. Angle, $\phi_c\,[\deg]$} \\
   & CH1     &    CH2     &    CH3     &    CH4     \\
\hline
  Nov21  & $124.5\pm?$ & $-19.0\pm?$ & $36.1\pm?$ & $72.3\pm?$ \\
  Dec21  & $128.0\pm?$ & $-15.4\pm?$ & $38.8\pm?$ & $75.2\pm?$ \\
  Jan22  & $130.0\pm?$ & $-12.6\pm?$ & $41.4\pm?$ & $76.8\pm?$ \\
\hline
Mean & $127.5\pm?$ & $-15.7\pm?$ & $38.8\pm?$ & $74.8\pm?$ \\
\hline
\end{tabular}

==> moon_figures/polangle_das24_MOON-220123.txt <==
\begin{tabular}{cc}
\hline
  Channel  &  $\phi_c\,[\deg]$  \\
\hline
   CH1   &   $ 130.0 \pm ? $    \\
   CH2   &   $ -12.6 \pm ? $    \\
   CH3   &   $ 41.4 \pm ? $   \\
   CH4   &  $ 76.8 \pm ? $   \\
\hline
\end{tabular}

==> new_1.txt <==
\bibitem{carl}
J. E. Carlstrom, et al., Annual Review of Astronomy and Astrophysics, \textbf{40}, 643–680 (2002), doi: 10.1146/annurev.astro




\bibitem{Hurier_2014_CMB_temperature_evolution_from_Planck}
Hurier, G., et al., aap , \textbf{561} , A143 (2014), doi: 10.1051/0004-6361/201322632

\bibitem{Catalano2014}
Catalano, A., et al., aap , \textbf{569} , A9 (2014), doi: 10.1051/0004-6361/201423557

@ARTICLE{Catalano2014,
	author = {{Catalano}, A. and {Calvo}, M. and {Ponthieu}, N. and {Adam}, R. and 
	{Adane}, A. and {Ade}, P. and {Andr{\'e}}, P. and {Beelen}, A. and 
	{Belier}, B. and {Beno{\^i}t}, A. and {Bideaud}, A. and {Billot}, N. and 
	{Boudou}, N. and {Bourrion}, O. and {Coiffard}, G. and {Comis}, B. and 
	{D'Addabbo}, A. and {D{\'e}sert}, F.-X. and {Doyle}, S. and 
	{Goupy}, J. and {Kramer}, C. and {Leclercq}, S. and {Mac{\'{\i}}as-P{\'e}rez}, J.~F. and 
	{Martino}, J. and {Mauskopf}, P. and {Mayet}, F. and {Monfardini}, A. and 
	{Pajot}, F. and {Pascale}, E. and {Perotto}, L. and {Rev{\'e}ret}, V. and 
	{Rodriguez}, L. and {Savini}, G. and {Schuster}, K. and {Sievers}, A. and 
	{Tucker}, C. and {Zylka}, R.},
	title = "{Performance and calibration of the NIKA camera at the IRAM 30 m telescope}",
	journal = {\aap},
	archivePrefix = "arXiv",
	eprint = {1402.0260},
	primaryClass = "astro-ph.IM",
	keywords = {methods: observational, submillimeter: general, submillimeter: galaxies, submillimeter: ISM},
	year = 2014,
	month = sep,
	volume = 569,
	eid = {A9},
	pages = {A9},
	doi = {10.1051/0004-6361/201423557},
	adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...569A...9C},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@ARTICLE{nika2,
   author = {{Adam}, R. and {Adane}, A. and {Ade}, P.~A.~R. and {Andr{\'e}}, P. and 
	{Andrianasolo}, A. and {Aussel}, H. and {Beelen}, A. and {Beno{\^i}t}, A. and 
	{Bideaud}, A. and {Billot}, N. and {Bourrion}, O. and {Bracco}, A. and 
	{Calvo}, M. and {Catalano}, A. and {Coiffard}, G. and {Comis}, B. and 
	{De Petris}, M. and {D{\'e}sert}, F.-X. and {Doyle}, S. and 
	{Driessen}, E.~F.~C. and {Evans}, R. and {Goupy}, J. and {Kramer}, C. and 
	{Lagache}, G. and {Leclercq}, S. and {Leggeri}, J.-P. and {Lestrade}, J.-F. and 
	{Mac{\'{\i}}as-P{\'e}rez}, J.~F. and {Mauskopf}, P. and {Mayet}, F. and 
	{Maury}, A. and {Monfardini}, A. and {Navarro}, S. and {Pascale}, E. and 
	{Perotto}, L. and {Pisano}, G. and {Ponthieu}, N. and {Rev{\'e}ret}, V. and 
	{Rigby}, A. and {Ritacco}, A. and {Romero}, C. and {Roussel}, H. and 
	{Ruppin}, F. and {Schuster}, K. and {Sievers}, A. and {Triqueneaux}, S. and 
	{Tucker}, C. and {Zylka}, R.},
    title = "{The NIKA2 large-field-of-view millimetre continuum camera for the 30 m IRAM telescope}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1707.00908},
 primaryClass = "astro-ph.IM",
 keywords = {instrumentation: detectors, instrumentation: photometers, instrumentation: polarimeters, submillimeter: ISM, submillimeter: galaxies, cosmic background radiation},
     year = 2018,
    month = jan,
   volume = 609,
      eid = {A115},
    pages = {A115},
      doi = {10.1051/0004-6361/201731503},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2018A%26A...609A.115A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@INPROCEEDINGS{mustang,
   author = {{Dicker}, S.~R. and {Korngut}, P.~M. and {Mason}, B.~S. and 
	{Ade}, P.~A.~R. and {Aguirre}, J. and {Ames}, T.~J. and {Benford}, D.~J. and 
	{Chen}, T.~C. and {Chervenak}, J.~A. and {Cotton}, W.~D. and 
	{Devlin}, M.~J. and {Figueroa-Feliciano}, E. and {Irwin}, K.~D. and 
	{Maher}, S. and {Mello}, M. and {Moseley}, S.~H. and {Tally}, D.~J. and 
	{Tucker}, C. and {White}, S.~D.},
    title = "{MUSTANG: 90 GHz science with the Green Bank Telescope}",
booktitle = {Millimeter and Submillimeter Detectors and Instrumentation for Astronomy IV},
     year = 2008,
   series = {\procspie},
   volume = 7020,
archivePrefix = "arXiv",
   eprint = {0907.1306},
 primaryClass = "astro-ph.IM",
    month = aug,
      eid = {702005},
    pages = {702005},
      doi = {10.1117/12.788361},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2008SPIE.7020E..05D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@ARTICLE{bolocam,
   author = {{Mroczkowski}, T. and {Dicker}, S. and {Sayers}, J. and {Reese}, E.~D. and 
	{Mason}, B. and {Czakon}, N. and {Romero}, C. and {Young}, A. and 
	{Devlin}, M. and {Golwala}, S. and {Korngut}, P. and {Sarazin}, C. and 
	{Bock}, J. and {Koch}, P.~M. and {Lin}, K.-Y. and {Molnar}, S.~M. and 
	{Pierpaoli}, E. and {Umetsu}, K. and {Zemcov}, M.},
    title = "{A Multi-wavelength Study of the Sunyaev-Zel'dovich Effect in the Triple-merger Cluster MACS J0717.5+3745 with MUSTANG and Bolocam}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1205.0052},
 keywords = {cosmic background radiation, cosmology: observations, X-rays: galaxies: clusters, X-rays: general},
     year = 2012,
    month = dec,
   volume = 761,
      eid = {47},
    pages = {47},
      doi = {10.1088/0004-637X/761/1/47},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...761...47M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@ARTICLE{olimpo,
   author = {{Paiella}, A. and {Coppolecchia}, A. and {Lamagna}, L. and {Ade}, P.~A.~R. and 
	{Battistelli}, E.~S. and {Castellano}, M.~G. and {Colantoni}, I. and 
	{Columbro}, F. and {D'Alessandro}, G. and {de Bernardis}, P. and 
	{Gordon}, S. and {Masi}, S. and {Mauskopf}, P. and {Pettinari}, G. and 
	{Piacentini}, F. and {Pisano}, G. and {Presta}, G. and {Tucker}, C.
	},
    title = "{Kinetic inductance detectors for the OLIMPO experiment: design and pre-flight characterization}",
  journal = {\jcap},
archivePrefix = "arXiv",
   eprint = {1810.00598},
 primaryClass = "astro-ph.IM",
     year = 2019,
    month = jan,
   volume = 1,
      eid = {039},
    pages = {039},
      doi = {10.1088/1475-7516/2019/01/039},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2019JCAP...01..039P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
